Locating the gamma-ray emission region in the brightest Fermi-LAT Flat Spectrum Radio Quasars

We present a temporal and spectral analysis of the gamma-ray flux from nine of the brightest flat spectrum radio quasars (FSRQs) detected with the Fermi Large Area Telescope (LAT) during its first eight years of operation, with the aim of constraining the location of the emission region. Using the increased photon statistics provided from the two brightest flares of each source, we find evidence of sub-hour variability from B2 1520+31, PKS 1502+106 and PKS 1424-41, with the remaining sources showing variability on timescales of a few hours. These indicate gamma-ray emission from extremely compact regions in the jet, potentially compatible with emission from within the broad line region (BLR). The flare spectra show evidence of a spectral cut-off in 7 of the 18 flares studied, further supporting the argument for BLR emission in these sources. An investigation into the energy dependence of cooling timescales finds evidence for both BLR origin and emission from within the molecular torus (MT). However, Monte Carlo simulations show that the very high energy (VHE) emission from all sources except 3C 279, 3C 454.3 and 4C 21.35 is incompatible with a BLR origin. The combined findings of all the approaches used suggest that the gamma-ray emission in the brightest FSRQs originates in multiple compact emission regions throughout the jet, within both the BLR and the MT.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
